A sparse matrix formulation of model-based ensemble Kalman filter

We introduce a computationally efficient variant of the model-based ensemble Kalman filter (EnKF). We propose two changes to the original formulation. First, we phrase the setup in terms of precision matrices instead of covariance matrices, and introduce a new prior for the precision matrix which ensures it to be sparse. Second, we propose to split the state vector into several blocks and formulate an approximate updating procedure for each of these blocks. We study in a simulation example the computational speedup and the approximation error resulting from using the proposed approach. The speedup is substantial for high dimensional state vectors, allowing the proposed filter to be run on much larger problems than can be done with the original formulation. In the simulation example the approximation error resulting from using the introduced block updating is negligible compared to the Monte Carlo variability inherent in both the original and the proposed procedures.

==> Figures/Result_plots/Example_2/Histogram/bins.txt <==
0.000000000000000000e+00
4.000000000000000083e-02
8.000000000000000167e-02
1.199999999999999956e-01
1.600000000000000033e-01
2.000000000000000111e-01
2.399999999999999911e-01
2.800000000000000266e-01
3.200000000000000067e-01
3.599999999999999867e-01
4.000000000000000222e-01
4.400000000000000022e-01
4.799999999999999822e-01
5.200000000000000178e-01
5.600000000000000533e-01
5.999999999999999778e-01
6.400000000000000133e-01
6.800000000000000488e-01
7.199999999999999734e-01
7.600000000000000089e-01
8.000000000000000444e-01
8.399999999999999689e-01
8.800000000000000044e-01
9.200000000000000400e-01
9.599999999999999645e-01
1.000000000000000000e+00


==> Figures/Result_plots/Example_2/Histogram/opt_block_stats_t=1.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
6.583333333333334092e-02 8.000000000000000167e-02
1.119999999999999662e+00 1.199999999999999956e-01
2.999166666666666092e+00 1.600000000000000033e-01
3.744583333333335151e+00 2.000000000000000111e-01
3.519583333333330621e+00 2.399999999999999911e-01
3.160416666666668206e+00 2.800000000000000266e-01
2.607083333333334974e+00 3.200000000000000067e-01
2.082499999999998241e+00 3.599999999999999867e-01
1.628333333333334076e+00 4.000000000000000222e-01
1.240000000000000657e+00 4.400000000000000022e-01
9.599999999999991873e-01 4.799999999999999822e-01
6.616666666666660701e-01 5.200000000000000178e-01
4.533333333333341986e-01 5.600000000000000533e-01
3.016666666666664165e-01 5.999999999999999778e-01
1.949999999999998124e-01 6.400000000000000133e-01
1.145833333333335508e-01 6.800000000000000488e-01
7.291666666666660190e-02 7.199999999999999734e-01
4.249999999999996142e-02 7.600000000000000089e-01
2.000000000000003858e-02 8.000000000000000444e-01
7.499999999999993651e-03 8.399999999999999689e-01
2.083333333333331570e-03 8.800000000000000044e-01
1.250000000000002411e-03 9.200000000000000400e-01
0.000000000000000000e+00 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_block_stats_t=2.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
4.958333333333334036e-02 8.000000000000000167e-02
8.374999999999999112e-01 1.199999999999999956e-01
2.315833333333332966e+00 1.600000000000000033e-01
3.101250000000001616e+00 2.000000000000000111e-01
3.094999999999997087e+00 2.399999999999999911e-01
2.797083333333334920e+00 2.800000000000000266e-01
2.510416666666668295e+00 3.200000000000000067e-01
2.187916666666664511e+00 3.599999999999999867e-01
1.873333333333334405e+00 4.000000000000000222e-01
1.539166666666667460e+00 4.400000000000000022e-01
1.242499999999998828e+00 4.799999999999999822e-01
9.787499999999991207e-01 5.200000000000000178e-01
7.375000000000013767e-01 5.600000000000000533e-01
5.679166666666661811e-01 5.999999999999999778e-01
4.320833333333329862e-01 6.400000000000000133e-01
2.800000000000005262e-01 6.800000000000000488e-01
1.741666666666665253e-01 7.199999999999999734e-01
1.266666666666665664e-01 7.600000000000000089e-01
8.291666666666681895e-02 8.000000000000000444e-01
3.958333333333329679e-02 8.399999999999999689e-01
1.958333333333331372e-02 8.800000000000000044e-01
1.000000000000001929e-02 9.200000000000000400e-01
1.249999999999998725e-03 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_block_stats_t=3.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
4.125000000000000888e-02 8.000000000000000167e-02
7.341666666666665231e-01 1.199999999999999956e-01
2.071666666666666323e+00 1.600000000000000033e-01
2.821666666666668100e+00 2.000000000000000111e-01
2.893333333333330870e+00 2.399999999999999911e-01
2.721250000000001279e+00 2.800000000000000266e-01
2.444583333333334885e+00 3.200000000000000067e-01
2.147916666666664920e+00 3.599999999999999867e-01
1.898750000000001048e+00 4.000000000000000222e-01
1.646666666666667389e+00 4.400000000000000022e-01
1.323333333333332140e+00 4.799999999999999822e-01
1.074166666666665604e+00 5.200000000000000178e-01
8.941666666666683305e-01 5.600000000000000533e-01
6.999999999999994005e-01 5.999999999999999778e-01
5.116666666666662699e-01 6.400000000000000133e-01
3.783333333333340764e-01 6.800000000000000488e-01
2.624999999999997335e-01 7.199999999999999734e-01
1.791666666666665020e-01 7.600000000000000089e-01
1.150000000000002132e-01 8.000000000000000444e-01
6.916666666666661245e-02 8.399999999999999689e-01
4.291666666666663077e-02 8.800000000000000044e-01
2.208333333333337492e-02 9.200000000000000400e-01
6.249999999999994275e-03 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_block_stats_t=4.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
3.708333333333334314e-02 8.000000000000000167e-02
7.416666666666665853e-01 1.199999999999999956e-01
2.004583333333332718e+00 1.600000000000000033e-01
2.656250000000001332e+00 2.000000000000000111e-01
2.792916666666664050e+00 2.399999999999999911e-01
2.631250000000001421e+00 2.800000000000000266e-01
2.411666666666667513e+00 3.200000000000000067e-01
2.130833333333331581e+00 3.599999999999999867e-01
1.864166666666667638e+00 4.000000000000000222e-01
1.630000000000000782e+00 4.400000000000000022e-01
1.377499999999998836e+00 4.799999999999999822e-01
1.142499999999998961e+00 5.200000000000000178e-01
9.220833333333350312e-01 5.600000000000000533e-01
7.558333333333325799e-01 5.999999999999999778e-01
5.887499999999995515e-01 6.400000000000000133e-01
4.445833333333341630e-01 6.800000000000000488e-01
3.391666666666663388e-01 7.199999999999999734e-01
2.208333333333331594e-01 7.600000000000000089e-01
1.425000000000002653e-01 8.000000000000000444e-01
7.458333333333327930e-02 8.399999999999999689e-01
4.791666666666662133e-02 8.800000000000000044e-01
2.791666666666671806e-02 9.200000000000000400e-01
1.541666666666665318e-02 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_block_stats_t=5.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
4.208333333333334064e-02 8.000000000000000167e-02
7.508333333333332416e-01 1.199999999999999956e-01
2.019166666666666110e+00 1.600000000000000033e-01
2.723333333333334938e+00 2.000000000000000111e-01
2.777083333333330906e+00 2.399999999999999911e-01
2.564583333333334991e+00 2.800000000000000266e-01
2.390000000000001013e+00 3.200000000000000067e-01
2.117083333333331208e+00 3.599999999999999867e-01
1.919166666666667576e+00 4.000000000000000222e-01
1.649583333333334068e+00 4.400000000000000022e-01
1.416666666666665408e+00 4.799999999999999822e-01
1.138749999999999041e+00 5.200000000000000178e-01
9.212500000000016787e-01 5.600000000000000533e-01
7.787499999999992761e-01 5.999999999999999778e-01
5.616666666666662033e-01 6.400000000000000133e-01
4.441666666666675423e-01 6.800000000000000488e-01
3.016666666666664165e-01 7.199999999999999734e-01
2.095833333333331494e-01 7.600000000000000089e-01
1.283333333333335768e-01 8.000000000000000444e-01
7.374999999999994060e-02 8.399999999999999689e-01
4.374999999999996253e-02 8.800000000000000044e-01
2.291666666666670668e-02 9.200000000000000400e-01
5.833333333333328395e-03 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_opt_stats_t=1.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
6.083333333333334342e-02 8.000000000000000167e-02
1.150833333333333153e+00 1.199999999999999956e-01
2.987499999999999378e+00 1.600000000000000033e-01
3.717500000000002025e+00 2.000000000000000111e-01
3.613333333333329733e+00 2.399999999999999911e-01
3.167500000000001315e+00 2.800000000000000266e-01
2.600000000000001421e+00 3.200000000000000067e-01
2.099999999999997868e+00 3.599999999999999867e-01
1.667500000000000648e+00 4.000000000000000222e-01
1.186666666666667203e+00 4.400000000000000022e-01
9.083333333333324378e-01 4.799999999999999822e-01
6.224999999999993872e-01 5.200000000000000178e-01
4.650000000000008571e-01 5.600000000000000533e-01
2.983333333333331172e-01 5.999999999999999778e-01
1.833333333333331816e-01 6.400000000000000133e-01
1.250000000000002498e-01 6.800000000000000488e-01
6.749999999999993505e-02 7.199999999999999734e-01
3.999999999999995920e-02 7.600000000000000089e-01
2.250000000000004080e-02 8.000000000000000444e-01
1.083333333333332330e-02 8.399999999999999689e-01
3.333333333333330512e-03 8.800000000000000044e-01
8.333333333333349047e-04 9.200000000000000400e-01
8.333333333333326279e-04 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_opt_stats_t=2.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
5.000000000000000971e-02 8.000000000000000167e-02
9.108333333333331616e-01 1.199999999999999956e-01
2.325833333333332753e+00 1.600000000000000033e-01
3.114166666666668082e+00 2.000000000000000111e-01
3.104999999999996874e+00 2.399999999999999911e-01
2.792500000000001315e+00 2.800000000000000266e-01
2.495833333333334902e+00 3.200000000000000067e-01
2.196666666666664547e+00 3.599999999999999867e-01
1.890000000000001013e+00 4.000000000000000222e-01
1.505000000000000782e+00 4.400000000000000022e-01
1.233333333333332060e+00 4.799999999999999822e-01
9.308333333333325132e-01 5.200000000000000178e-01
7.475000000000014966e-01 5.600000000000000533e-01
5.749999999999995115e-01 5.999999999999999778e-01
3.983333333333329840e-01 6.400000000000000133e-01
2.883333333333338855e-01 6.800000000000000488e-01
1.783333333333331772e-01 7.199999999999999734e-01
1.349999999999998701e-01 7.600000000000000089e-01
7.250000000000013378e-02 8.000000000000000444e-01
3.083333333333330636e-02 8.399999999999999689e-01
1.833333333333331955e-02 8.800000000000000044e-01
4.166666666666674415e-03 9.200000000000000400e-01
1.666666666666665256e-03 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_opt_stats_t=3.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
3.916666666666667601e-02 8.000000000000000167e-02
7.499999999999998890e-01 1.199999999999999956e-01
2.086666666666666003e+00 1.600000000000000033e-01
2.774166666666668224e+00 2.000000000000000111e-01
2.881666666666664156e+00 2.399999999999999911e-01
2.718333333333334600e+00 2.800000000000000266e-01
2.443333333333334689e+00 3.200000000000000067e-01
2.168333333333331225e+00 3.599999999999999867e-01
1.887500000000001066e+00 4.000000000000000222e-01
1.601666666666667460e+00 4.400000000000000022e-01
1.357499999999998819e+00 4.799999999999999822e-01
1.051666666666665639e+00 5.200000000000000178e-01
9.550000000000018474e-01 5.600000000000000533e-01
7.016666666666661056e-01 5.999999999999999778e-01
5.241666666666662255e-01 6.400000000000000133e-01
3.983333333333340387e-01 6.800000000000000488e-01
2.658333333333330883e-01 7.199999999999999734e-01
1.533333333333332105e-01 7.600000000000000089e-01
1.125000000000002109e-01 8.000000000000000444e-01
6.666666666666661023e-02 8.399999999999999689e-01
4.166666666666662966e-02 8.800000000000000044e-01
1.166666666666668975e-02 9.200000000000000400e-01
9.166666666666659774e-03 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_opt_stats_t=4.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
4.083333333333333953e-02 8.000000000000000167e-02
7.149999999999998579e-01 1.199999999999999956e-01
2.051666666666666305e+00 1.600000000000000033e-01
2.675833333333334618e+00 2.000000000000000111e-01
2.800833333333331066e+00 2.399999999999999911e-01
2.654166666666668117e+00 2.800000000000000266e-01
2.367500000000001048e+00 3.200000000000000067e-01
2.138333333333331421e+00 3.599999999999999867e-01
1.843333333333334378e+00 4.000000000000000222e-01
1.627500000000000835e+00 4.400000000000000022e-01
1.337499999999998801e+00 4.799999999999999822e-01
1.142499999999998961e+00 5.200000000000000178e-01
9.358333333333351822e-01 5.600000000000000533e-01
8.108333333333326287e-01 5.999999999999999778e-01
6.133333333333328419e-01 6.400000000000000133e-01
4.275000000000007683e-01 6.800000000000000488e-01
2.949999999999997624e-01 7.199999999999999734e-01
2.141666666666664776e-01 7.600000000000000089e-01
1.375000000000002609e-01 8.000000000000000444e-01
7.749999999999993006e-02 8.399999999999999689e-01
4.833333333333329068e-02 8.800000000000000044e-01
2.666666666666671695e-02 9.200000000000000400e-01
1.833333333333331955e-02 9.599999999999999645e-01


==> Figures/Result_plots/Example_2/Histogram/opt_opt_stats_t=5.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
4.166666666666667129e-02 8.000000000000000167e-02
7.141666666666665053e-01 1.199999999999999956e-01
2.017499999999999627e+00 1.600000000000000033e-01
2.727500000000001368e+00 2.000000000000000111e-01
2.791666666666664298e+00 2.399999999999999911e-01
2.672500000000001652e+00 2.800000000000000266e-01
2.414166666666667460e+00 3.200000000000000067e-01
2.131666666666664600e+00 3.599999999999999867e-01
1.850000000000000977e+00 4.000000000000000222e-01
1.684166666666667478e+00 4.400000000000000022e-01
1.394999999999998685e+00 4.799999999999999822e-01
1.171666666666665746e+00 5.200000000000000178e-01
9.500000000000018430e-01 5.600000000000000533e-01
7.341666666666660790e-01 5.999999999999999778e-01
5.699999999999995071e-01 6.400000000000000133e-01
4.158333333333341097e-01 6.800000000000000488e-01
2.874999999999997558e-01 7.199999999999999734e-01
1.833333333333331816e-01 7.600000000000000089e-01
1.225000000000002337e-01 8.000000000000000444e-01
6.666666666666661023e-02 8.399999999999999689e-01
3.583333333333330040e-02 8.800000000000000044e-01
1.666666666666669766e-02 9.200000000000000400e-01
5.833333333333328395e-03 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_block_stats_t=1.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
6.625000000000000333e-02 8.000000000000000167e-02
1.153333333333333099e+00 1.199999999999999956e-01
3.019583333333332842e+00 1.600000000000000033e-01
3.770000000000001794e+00 2.000000000000000111e-01
3.589583333333330017e+00 2.399999999999999911e-01
3.134583333333334831e+00 2.800000000000000266e-01
2.544166666666668242e+00 3.200000000000000067e-01
2.101249999999998064e+00 3.599999999999999867e-01
1.662083333333334023e+00 4.000000000000000222e-01
1.195000000000000506e+00 4.400000000000000022e-01
8.962499999999991029e-01 4.799999999999999822e-01
6.687499999999994005e-01 5.200000000000000178e-01
4.566666666666674979e-01 5.600000000000000533e-01
3.024999999999997691e-01 5.999999999999999778e-01
1.987499999999998157e-01 6.400000000000000133e-01
1.091666666666668839e-01 6.800000000000000488e-01
5.874999999999994810e-02 7.199999999999999734e-01
3.541666666666663799e-02 7.600000000000000089e-01
2.416666666666671126e-02 8.000000000000000444e-01
9.583333333333325654e-03 8.399999999999999689e-01
2.083333333333331570e-03 8.800000000000000044e-01
1.250000000000002411e-03 9.200000000000000400e-01
8.333333333333326279e-04 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_block_stats_t=2.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
3.541666666666667268e-02 8.000000000000000167e-02
8.324999999999999067e-01 1.199999999999999956e-01
2.267499999999999627e+00 1.600000000000000033e-01
2.933333333333334902e+00 2.000000000000000111e-01
2.997499999999997389e+00 2.399999999999999911e-01
2.820000000000001616e+00 2.800000000000000266e-01
2.551250000000001350e+00 3.200000000000000067e-01
2.182083333333331598e+00 3.599999999999999867e-01
1.823750000000000870e+00 4.000000000000000222e-01
1.605416666666667380e+00 4.400000000000000022e-01
1.276249999999998774e+00 4.799999999999999822e-01
1.009166666666665879e+00 5.200000000000000178e-01
8.041666666666682506e-01 5.600000000000000533e-01
6.062499999999995115e-01 5.999999999999999778e-01
4.487499999999995937e-01 6.400000000000000133e-01
3.120833333333339343e-01 6.800000000000000488e-01
2.037499999999998201e-01 7.199999999999999734e-01
1.291666666666665408e-01 7.600000000000000089e-01
8.041666666666681673e-02 8.000000000000000444e-01
4.708333333333328957e-02 8.399999999999999689e-01
2.374999999999997599e-02 8.800000000000000044e-01
7.500000000000014468e-03 9.200000000000000400e-01
2.916666666666664198e-03 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_block_stats_t=3.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
3.500000000000001027e-02 8.000000000000000167e-02
6.895833333333332149e-01 1.199999999999999956e-01
1.907499999999999529e+00 1.600000000000000033e-01
2.584166666666668277e+00 2.000000000000000111e-01
2.735416666666664387e+00 2.399999999999999911e-01
2.570833333333334636e+00 2.800000000000000266e-01
2.345416666666667815e+00 3.200000000000000067e-01
2.122499999999998277e+00 3.599999999999999867e-01
1.899166666666667558e+00 4.000000000000000222e-01
1.633333333333333970e+00 4.400000000000000022e-01
1.436666666666665426e+00 4.799999999999999822e-01
1.191666666666665764e+00 5.200000000000000178e-01
9.912500000000018519e-01 5.600000000000000533e-01
8.112499999999992495e-01 5.999999999999999778e-01
6.462499999999994360e-01 6.400000000000000133e-01
4.683333333333342674e-01 6.800000000000000488e-01
3.574999999999997069e-01 7.199999999999999734e-01
2.279166666666664620e-01 7.600000000000000089e-01
1.620833333333336346e-01 8.000000000000000444e-01
8.833333333333326376e-02 8.399999999999999689e-01
5.708333333333327764e-02 8.800000000000000044e-01
2.541666666666671584e-02 9.200000000000000400e-01
1.333333333333332205e-02 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_block_stats_t=4.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
2.916666666666667060e-02 8.000000000000000167e-02
5.604166666666665630e-01 1.199999999999999956e-01
1.646249999999999769e+00 1.600000000000000033e-01
2.291666666666667851e+00 2.000000000000000111e-01
2.537499999999997424e+00 2.399999999999999911e-01
2.421250000000001013e+00 2.800000000000000266e-01
2.243750000000000799e+00 3.200000000000000067e-01
2.054166666666664920e+00 3.599999999999999867e-01
1.809583333333334210e+00 4.000000000000000222e-01
1.720833333333334325e+00 4.400000000000000022e-01
1.469166666666665400e+00 4.799999999999999822e-01
1.291249999999998677e+00 5.200000000000000178e-01
1.127083333333335435e+00 5.600000000000000533e-01
9.137499999999991740e-01 5.999999999999999778e-01
8.083333333333325710e-01 6.400000000000000133e-01
6.395833333333345028e-01 6.800000000000000488e-01
4.949999999999995515e-01 7.199999999999999734e-01
3.412499999999997202e-01 7.600000000000000089e-01
2.504166666666671759e-01 8.000000000000000444e-01
1.683333333333331683e-01 8.399999999999999689e-01
1.104166666666665797e-01 8.800000000000000044e-01
4.791666666666676011e-02 9.200000000000000400e-01
2.291666666666664770e-02 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_block_stats_t=5.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
3.125000000000000694e-02 8.000000000000000167e-02
5.266666666666665053e-01 1.199999999999999956e-01
1.561249999999999805e+00 1.600000000000000033e-01
2.146666666666667833e+00 2.000000000000000111e-01
2.323749999999998206e+00 2.399999999999999911e-01
2.271250000000001101e+00 2.800000000000000266e-01
2.165000000000000924e+00 3.200000000000000067e-01
1.957916666666664973e+00 3.599999999999999867e-01
1.867083333333334316e+00 4.000000000000000222e-01
1.647916666666667362e+00 4.400000000000000022e-01
1.542916666666665160e+00 4.799999999999999822e-01
1.319583333333332220e+00 5.200000000000000178e-01
1.165833333333335498e+00 5.600000000000000533e-01
1.012916666666665799e+00 5.999999999999999778e-01
8.545833333333325843e-01 6.400000000000000133e-01
7.120833333333346227e-01 6.800000000000000488e-01
5.937499999999995559e-01 7.199999999999999734e-01
4.374999999999996114e-01 7.600000000000000089e-01
3.450000000000006395e-01 8.000000000000000444e-01
2.304166666666664642e-01 8.399999999999999689e-01
1.474999999999998812e-01 8.800000000000000044e-01
9.000000000000016320e-02 9.200000000000000400e-01
4.916666666666662244e-02 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_opt_stats_t=1.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
5.500000000000000722e-02 8.000000000000000167e-02
1.169999999999999707e+00 1.199999999999999956e-01
3.030833333333332824e+00 1.600000000000000033e-01
3.821666666666668544e+00 2.000000000000000111e-01
3.504999999999997229e+00 2.399999999999999911e-01
3.095833333333334991e+00 2.800000000000000266e-01
2.580833333333334867e+00 3.200000000000000067e-01
1.992499999999998384e+00 3.599999999999999867e-01
1.661666666666667291e+00 4.000000000000000222e-01
1.273333333333334094e+00 4.400000000000000022e-01
9.366666666666658703e-01 4.799999999999999822e-01
6.858333333333327397e-01 5.200000000000000178e-01
4.433333333333341897e-01 5.600000000000000533e-01
2.891666666666664054e-01 5.999999999999999778e-01
1.974999999999998146e-01 6.400000000000000133e-01
1.266666666666668994e-01 6.800000000000000488e-01
6.749999999999993505e-02 7.199999999999999734e-01
3.499999999999996864e-02 7.600000000000000089e-01
1.416666666666669371e-02 8.000000000000000444e-01
9.999999999999989800e-03 8.399999999999999689e-01
3.333333333333330512e-03 8.800000000000000044e-01
1.666666666666669809e-03 9.200000000000000400e-01
2.499999999999997450e-03 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_opt_stats_t=2.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
4.416666666666667351e-02 8.000000000000000167e-02
8.508333333333332194e-01 1.199999999999999956e-01
2.275833333333332931e+00 1.600000000000000033e-01
2.895833333333334814e+00 2.000000000000000111e-01
3.003333333333330746e+00 2.399999999999999911e-01
2.775833333333334707e+00 2.800000000000000266e-01
2.578333333333334920e+00 3.200000000000000067e-01
2.166666666666664742e+00 3.599999999999999867e-01
1.840833333333334210e+00 4.000000000000000222e-01
1.561666666666667425e+00 4.400000000000000022e-01
1.269999999999998685e+00 4.799999999999999822e-01
9.816666666666657992e-01 5.200000000000000178e-01
7.891666666666681262e-01 5.600000000000000533e-01
6.391666666666661056e-01 5.999999999999999778e-01
4.574999999999995737e-01 6.400000000000000133e-01
3.483333333333339943e-01 6.800000000000000488e-01
2.133333333333331527e-01 7.199999999999999734e-01
1.383333333333332249e-01 7.600000000000000089e-01
8.916666666666683838e-02 8.000000000000000444e-01
4.249999999999996142e-02 8.399999999999999689e-01
1.916666666666665131e-02 8.800000000000000044e-01
1.250000000000002325e-02 9.200000000000000400e-01
5.833333333333328395e-03 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_opt_stats_t=3.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
4.000000000000000777e-02 8.000000000000000167e-02
6.499999999999999112e-01 1.199999999999999956e-01
1.903333333333332877e+00 1.600000000000000033e-01
2.653333333333334654e+00 2.000000000000000111e-01
2.662499999999997424e+00 2.399999999999999911e-01
2.505833333333334689e+00 2.800000000000000266e-01
2.417500000000000870e+00 3.200000000000000067e-01
2.188333333333331243e+00 3.599999999999999867e-01
1.845833333333334325e+00 4.000000000000000222e-01
1.644166666666667442e+00 4.400000000000000022e-01
1.410833333333332051e+00 4.799999999999999822e-01
1.208333333333332371e+00 5.200000000000000178e-01
1.029166666666668561e+00 5.600000000000000533e-01
7.699999999999992406e-01 5.999999999999999778e-01
6.024999999999994804e-01 6.400000000000000133e-01
5.008333333333343518e-01 6.800000000000000488e-01
3.633333333333330084e-01 7.199999999999999734e-01
2.641666666666664387e-01 7.600000000000000089e-01
1.625000000000003109e-01 8.000000000000000444e-01
8.583333333333326154e-02 8.399999999999999689e-01
4.999999999999995420e-02 8.800000000000000044e-01
2.916666666666672264e-02 9.200000000000000400e-01
1.249999999999998855e-02 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_opt_stats_t=4.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
2.416666666666666963e-02 8.000000000000000167e-02
5.899999999999998579e-01 1.199999999999999956e-01
1.668333333333333002e+00 1.600000000000000033e-01
2.371666666666667478e+00 2.000000000000000111e-01
2.410833333333331385e+00 2.399999999999999911e-01
2.383333333333334192e+00 2.800000000000000266e-01
2.215000000000001190e+00 3.200000000000000067e-01
1.999999999999998224e+00 3.599999999999999867e-01
1.858333333333334281e+00 4.000000000000000222e-01
1.627500000000000835e+00 4.400000000000000022e-01
1.518333333333331980e+00 4.799999999999999822e-01
1.268333333333332202e+00 5.200000000000000178e-01
1.195833333333335524e+00 5.600000000000000533e-01
9.649999999999991918e-01 5.999999999999999778e-01
7.749999999999992450e-01 6.400000000000000133e-01
6.316666666666679308e-01 6.800000000000000488e-01
4.983333333333329063e-01 7.199999999999999734e-01
3.733333333333330173e-01 7.600000000000000089e-01
2.608333333333338055e-01 8.000000000000000444e-01
1.908333333333331605e-01 8.399999999999999689e-01
1.083333333333332399e-01 8.800000000000000044e-01
4.500000000000008160e-02 9.200000000000000400e-01
1.999999999999997960e-02 9.599999999999999645e-01


==> Figures/Result_plots/Nonlinear/Example_2/Histogram/opt_opt_stats_t=5.txt <==
y bins
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000083e-02
2.916666666666667060e-02 8.000000000000000167e-02
5.266666666666665053e-01 1.199999999999999956e-01
1.519999999999999796e+00 1.600000000000000033e-01
2.210833333333334316e+00 2.000000000000000111e-01
2.355833333333331225e+00 2.399999999999999911e-01
2.266666666666667496e+00 2.800000000000000266e-01
2.105000000000000870e+00 3.200000000000000067e-01
2.011666666666664938e+00 3.599999999999999867e-01
1.804166666666667584e+00 4.000000000000000222e-01
1.679166666666667362e+00 4.400000000000000022e-01
1.494166666666665533e+00 4.799999999999999822e-01
1.375833333333332131e+00 5.200000000000000178e-01
1.187500000000002220e+00 5.600000000000000533e-01
9.966666666666658125e-01 5.999999999999999778e-01
8.274999999999992362e-01 6.400000000000000133e-01
7.391666666666680818e-01 6.800000000000000488e-01
5.791666666666661634e-01 7.199999999999999734e-01
4.624999999999995781e-01 7.600000000000000089e-01
3.458333333333339921e-01 8.000000000000000444e-01
2.366666666666664420e-01 8.399999999999999689e-01
1.358333333333332227e-01 8.800000000000000044e-01
7.250000000000013378e-02 9.200000000000000400e-01
3.749999999999997086e-02 9.599999999999999645e-01

